Multi-way Clustering and Discordance Analysis through Deep Collective Matrix Tri-Factorization

Heterogeneous multi-typed, multimodal relational data is increasingly available in many domains and their exploratory analysis poses several challenges. We advance the state-of-the-art in neural unsupervised learning to analyze such data. We design the first neural method for collective matrix tri-factorization of arbitrary collections of matrices to perform spectral clustering of all constituent entities and learn cluster associations. Experiments on benchmark datasets demonstrate its efficacy over previous non-neural approaches. Leveraging signals from multi-way clustering and collective matrix completion we design a unique technique, called Discordance Analysis, to reveal information discrepancies across subsets of matrices in a collection with respect to two entities. We illustrate its utility in quality assessment of knowledge bases and in improving representation learning.

==> adr_setup_v2a_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'adr_setup_v2a_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{147.81151839bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85135857)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{adr_setup_v2a_v2.pdf}}%
    \put(0.79349616,0.4612135){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24557387\unitlength}\raggedright $[d]$\end{minipage}}}%
    \put(0.25263,0.08788233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24557387\unitlength}\raggedright $[r]$\end{minipage}}}%
    \put(0.01324363,0.27300715){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24557387\unitlength}\raggedright $[p]$\end{minipage}}}%
    \put(0.00788628,0.65159083){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24557387\unitlength}\raggedright $[d]$\end{minipage}}}%
    \put(0.24833249,0.83234069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24557387\unitlength}\raggedright $[r]$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{adr_setup_v2a_v2.pdf}}%
    \put(0.2561605,0.66114593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46469077\unitlength}\raggedright $X_{[d],[r]}^{(1)}$\end{minipage}}}%
    \put(0.25658279,0.29002326){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46998291\unitlength}\raggedright $X_{[p],[r]}^{(2)}$\end{minipage}}}%
    \put(0.75437866,0.28233495){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.52619737\unitlength}\raggedright $X_{[p],[d]}^{(3)}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> batching_v1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'batching_v1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{168.78721943bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47963522)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{batching_v1.pdf}}%
    \put(0.01545292,0.38023327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.01545292,0.32389652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.01545292,0.26787711){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.01538685,0.20926452){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.01538685,0.15292774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.01538685,0.09690836){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.07410406,0.42286821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.13599518,0.42207473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.19788627,0.42032908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.27961429,0.24877962){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.34150544,0.24798616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.4033965,0.24624049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.63042803,0.2817036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $3,2$\end{minipage}}}%
    \put(0.6346354,0.15426786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $2,2$\end{minipage}}}%
    \put(0.89683266,0.15631242){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $2,3$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> batching_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'batching_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{181.37650257bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45077432)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{batching_v2.pdf}}%
    \put(0.14782987,0.33058374){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0.14759753,0.16674314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0.33765222,0.16569889){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0.62033625,0.34618738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0.61333594,0.18484973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0.80339063,0.18380546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0.19425323,0.43390491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $h^{2}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{batching_v2.pdf}}%
    \put(0.38386702,0.27767283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $h^{3}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{batching_v2.pdf}}%
    \put(0.02382274,0.30263065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $h^{3}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{batching_v2.pdf}}%
    \put(0.01791552,0.12555548){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $h^{1}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{batching_v2.pdf}}%
    \put(0.62064574,0.2398411){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $\text{mini-batch}$\end{minipage}}}%
    \put(0.616132,0.07160811){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $\text{mini-batch}$\end{minipage}}}%
    \put(0.80723096,0.07056386){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68644598\unitlength}\raggedright $\text{mini-batch}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> batching_v2_a.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'batching_v2_a.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{112.81369427bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71970833)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{batching_v2_a.pdf}}%
    \put(0.23516117,0.5425773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0.23478764,0.26586589){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0.54034854,0.264187){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0.30979846,0.69539591){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $q_{[2]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{batching_v2_a.pdf}}%
    \put(0.61465051,0.44421339){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $q_{[3]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{batching_v2_a.pdf}}%
    \put(0.03578841,0.48433939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $q_{[3]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{batching_v2_a.pdf}}%
    \put(0.02629106,0.19964633){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $q_{[1]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{batching_v2_a.pdf}}%
    \put(0.66017251,0.64185542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $\text{Entity instance}$\end{minipage}}}%
    \put(0.66017251,0.59658449){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $\text{Matrix entry}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> batching_v2_b.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'batching_v2_b.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{112.81369427bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71970837)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{batching_v2_b.pdf}}%
    \put(0.2351611,0.54257735){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0.23478754,0.26586593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0.54034844,0.26418709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{batching_v2_b.pdf}}%
    \put(0.66017238,0.64185545){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $\text{Entity instance}$\end{minipage}}}%
    \put(0.66017238,0.59658454){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.10363526\unitlength}\raggedright $\text{Matrix entry}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> cancer_setup_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cancer_setup_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{179.97105276bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82947994)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cancer_setup_v2.pdf}}%
    \put(0.16037564,0.44649137){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24684026\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0.45654094,0.44649137){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24684026\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0.72770207,0.44649137){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24684026\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0.4541725,0.16950115){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24684026\unitlength}\raggedright $X^{(5)}$\end{minipage}}}%
    \put(0.74884746,0.6957069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24684026\unitlength}\raggedright $X^{(4)}$\end{minipage}}}%
    \put(0.01338174,0.41771096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20433724\unitlength}\raggedright $E^{[1]}$\end{minipage}}}%
    \put(0.19389348,0.56061507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15697872\unitlength}\raggedright $E^{[4]}$\end{minipage}}}%
    \put(0.48449081,0.56210341){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15697872\unitlength}\raggedright $E^{[3]}$\end{minipage}}}%
    \put(0.31318348,0.1675459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15697872\unitlength}\raggedright $E^{[5]}$\end{minipage}}}%
    \put(0.61144573,0.679533){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15697872\unitlength}\raggedright $E^{[6]}$\end{minipage}}}%
    \put(0.78364607,0.82256195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15697872\unitlength}\raggedright $E^{[2]}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> dcmtf_model_v1_b.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dcmtf_model_v1_b.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{137.90081234bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91254432)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(30.04299419,6.41957948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{3.94669153\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dcmtf_model_v1_b.pdf}}%
    \put(0.80925526,0.44137328){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.53117067\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0.80468423,0.62375575){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.53117067\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0.80925526,0.27361815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.53117067\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0.45914143,0.78320935){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.25}\smash{\begin{tabular}[t]{l}$G$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dcmtf_model_v1_b.pdf}}%
    \put(0.31164118,0.68254248){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.25}\smash{\begin{tabular}[t]{l}$q_{(1,1)}$\end{tabular}}}}%
    \put(0.2989426,0.42414284){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.25}\smash{\begin{tabular}[t]{l}$q_{(2,3)}$\end{tabular}}}}%
    \put(0.32419065,0.1713671){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.25}\smash{\begin{tabular}[t]{l}$q_{(4,3)}$\end{tabular}}}}%
    \put(0.29894187,0.57772757){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.25}\smash{\begin{tabular}[t]{l}$q_{(1,2)}$\end{tabular}}}}%
    \put(0.30499295,0.31535354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.25}\smash{\begin{tabular}[t]{l}$q_{(3,2)}$\end{tabular}}}}%
    \put(0.33733874,0.48493641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.25}\smash{\begin{tabular}[t]{l}$q_{(2,1)}$\end{tabular}}}}%
    \put(0.16396763,0.69049265){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17980036\unitlength}\raggedright $E^{[1]}$\end{minipage}}}%
    \put(0.16076774,0.53050808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17340099\unitlength}\raggedright $E^{[2]}$\end{minipage}}}%
    \put(0.16236769,0.36572393){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15740254\unitlength}\raggedright $E^{[3]}$\end{minipage}}}%
    \put(0.16076786,0.19934019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1606022\unitlength}\raggedright $E^{[4]}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> dcmtf_setup_v1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dcmtf_setup_v1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{137.90080153bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91254439)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dcmtf_setup_v1.pdf}}%
    \put(0.2520713,0.84145656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26322288\unitlength}\raggedright $E^{[2]}$\end{minipage}}}%
    \put(0.27432127,0.33514781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28329762\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0.6727263,0.33596975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28329762\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0.27842109,0.69686582){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28329762\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0.01355645,0.69176643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26322288\unitlength}\raggedright $E^{[4]}$\end{minipage}}}%
    \put(0.0057869,0.32853949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26322288\unitlength}\raggedright $E^{[1]}$\end{minipage}}}%
    \put(0.27694459,0.4839307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26322288\unitlength}\raggedright $E^{[2]}$\end{minipage}}}%
    \put(0.66231474,0.4839307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26322288\unitlength}\raggedright $E^{[3]}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> discord_simple_setup_v1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'discord_simple_setup_v1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{168.78721943bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92556865)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{discord_simple_setup_v1.pdf}}%
    \put(0.05087576,0.21361042){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $I^{[p]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{discord_simple_setup_v1.pdf}}%
    \put(0.40830479,0.76487082){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $I^{[d]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{discord_simple_setup_v1.pdf}}%
    \put(0.08753435,0.87373472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $\text{Block } \mathcal{B}$\end{minipage}}}%
    \put(0.27389315,0.26052692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.27389315,0.14597903){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.2755885,0.57805052){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.2755885,0.42395747){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.34543776,0.61681739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.44643082,0.6190617){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.34282821,0.20554046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $X^{(d)}$\end{minipage}}}%
    \put(0.34448315,0.50273631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $X^{(w)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{discord_simple_setup_v1.pdf}}%
    \put(0.84383316,0.86472747){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $\mathcal{P}_a$\end{minipage}}}%
    \put(0.84340036,0.781108){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $\mathcal{P}_w$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{discord_simple_setup_v1.pdf}}%
    \put(0.05070123,0.48288309){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73764573\unitlength}\raggedright $I^{[p]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{discord_simple_setup_v1.pdf}}%
  \end{picture}%
\endgroup%


==> discord_simple_setup_v2_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'discord_simple_setup_v2_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{134.23364955bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16382263)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{discord_simple_setup_v2_1.pdf}}%
    \put(0.25500053,0.27171734){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.25500053,0.18355602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.2571323,0.62627763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.2571323,0.5330899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.34496171,0.77559458){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.44700857,0.77642116){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{discord_simple_setup_v2_1.pdf}}%
    \put(0.05289347,0.69182386){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{B}_{\{1,1\}}^{(w)}$\end{minipage}}}%
    \put(0.748289,0.69017803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{B}_{\{1,2\}}^{(w)}$\end{minipage}}}%
    \put(0.05289347,0.51208062){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{B}_{\{2,1\}}^{(w)}$\end{minipage}}}%
    \put(0.748289,0.5103526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{B}_{\{2,2\}}^{(w)}$\end{minipage}}}%
    \put(0.05289347,0.34594454){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{B}_{\{1,1\}}^{(a)}$\end{minipage}}}%
    \put(0.748289,0.34782619){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{B}_{\{1,2\}}^{(a)}$\end{minipage}}}%
    \put(0.05289347,0.17714696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{B}_{\{2,1\}}^{(a)}$\end{minipage}}}%
    \put(0.748289,0.18154152){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{B}_{\{2,2\}}^{(a)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{discord_simple_setup_v2_1.pdf}}%
    \put(0.11006688,1.08747139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\text{Block } \mathcal{B}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> discord_simple_setup_v2_2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'discord_simple_setup_v2_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{134.23364955bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16382263)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{discord_simple_setup_v2_2.pdf}}%
    \put(0.06397187,0.26859665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $I^{[p]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{discord_simple_setup_v2_2.pdf}}%
    \put(0.513408,0.96175899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $I^{[d]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{discord_simple_setup_v2_2.pdf}}%
    \put(0.11006688,1.08747139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\text{Block } \mathcal{B}$\end{minipage}}}%
    \put(0.34439697,0.28289189){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.34439697,0.18355602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.34652874,0.62627763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.34652874,0.5330899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.43435815,0.77559458){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.53899909,0.77542343){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.79723122,0.46482045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $X^{(a)}$\end{minipage}}}%
    \put(0.79719565,0.80818209){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $X^{(w)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{discord_simple_setup_v2_2.pdf}}%
    \put(0.84873093,1.0873201){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{P}_a$\end{minipage}}}%
    \put(0.84818672,0.98217584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $\mathcal{P}_w$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{discord_simple_setup_v2_2.pdf}}%
    \put(0.06375242,0.60718377){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $I^{[p]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{discord_simple_setup_v2_2.pdf}}%
  \end{picture}%
\endgroup%


==> discord_simple_setup_v2_3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'discord_simple_setup_v2_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{134.23364955bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16382263)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{discord_simple_setup_v2_3.pdf}}%
    \put(0.17769385,0.97485368){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35033075\unitlength}\raggedright $-\text{ve}$\end{minipage}}}%
    \put(0.69531484,0.97485368){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35033075\unitlength}\raggedright $+\text{ve}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{discord_simple_setup_v2_3.pdf}}%
    \put(0.25608201,0.29635686){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.25608201,0.16349734){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.25821377,0.65091715){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.25821377,0.50185666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.41309052,0.7555359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.54008057,0.75835792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.70891629,0.46711087){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $A^{(a)}$\end{minipage}}}%
    \put(0.7088807,0.81047251){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.92752578\unitlength}\raggedright $A^{(w)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{discord_simple_setup_v2_3.pdf}}%
  \end{picture}%
\endgroup%


==> input_v3_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'input_v3_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{137.90081234bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91254432)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{input_v3_1.pdf}}%
    \put(0.12903715,0.44900096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.90286032\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{input_v3_1.pdf}}%
    \put(0.38275022,0.44900096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.90286032\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0.63134956,0.44900096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.90286032\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0.63134956,0.65502252){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.90286032\unitlength}\raggedright $X^{(4)}$\end{minipage}}}%
    \put(0.38275022,0.2127629){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.90286032\unitlength}\raggedright $X^{(5)}$\end{minipage}}}%
    \put(0.00578801,0.48678495){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25334589\unitlength}\raggedright $E^{[1]}$\end{minipage}}}%
    \put(0.1678583,0.61177133){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25719164\unitlength}\raggedright $E^{[4]}$\end{minipage}}}%
    \put(0.42881895,0.61451818){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26644364\unitlength}\raggedright $E^{[3]}$\end{minipage}}}%
    \put(0.26674864,0.25466728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25719164\unitlength}\raggedright $E^{[5]}$\end{minipage}}}%
    \put(0.69115306,0.8301541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26138007\unitlength}\raggedright $E^{[2]}$\end{minipage}}}%
    \put(0.83124772,0.69555334){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26138007\unitlength}\raggedright $E^{[6]}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> input_v3_2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'input_v3_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{74.41864014bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.97172997)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{input_v3_2.pdf}}%
    \put(0.0690326,0.64416552){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36829991\unitlength}\raggedright $E^{[5]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{input_v3_2.pdf}}%
    \put(0.07120472,0.89929791){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36001062\unitlength}\raggedright $E^{[4]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{input_v3_2.pdf}}%
    \put(0.06743574,1.18733954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38284044\unitlength}\raggedright $E^{[3]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{input_v3_2.pdf}}%
    \put(0.06278224,1.4601295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.3762349\unitlength}\raggedright $E^{[2]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{input_v3_2.pdf}}%
    \put(0.06274945,0.36997737){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37634238\unitlength}\raggedright $E^{[6]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{input_v3_2.pdf}}%
    \put(0.07124886,1.74199769){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37241178\unitlength}\raggedright $E^{[1]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{input_v3_2.pdf}}%
    \put(0.6652183,1.80667011){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.23626938\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{input_v3_2.pdf}}%
    \put(0.6652182,1.48091002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.23626932\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{input_v3_2.pdf}}%
    \put(0.6652182,1.15514988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.23626932\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{input_v3_2.pdf}}%
    \put(0.6652182,0.82938977){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.23626932\unitlength}\raggedright $X^{(4)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{input_v3_2.pdf}}%
    \put(0.6652182,0.50362959){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.23626932\unitlength}\raggedright $X^{(5)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{input_v3_2.pdf}}%
    \put(0.66021473,0.18808141){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.23626932\unitlength}\raggedright $X^{(6)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{input_v3_2.pdf}}%
  \end{picture}%
\endgroup%


==> input_v3_3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'input_v3_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{252.00796293bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75231983)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{input_v3_3.pdf}}%
    \put(0.25176225,0.36289766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17628055\unitlength}\raggedright $X^{(3)}$\end{minipage}}}%
    \put(0.468039,0.18182176){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17628055\unitlength}\raggedright $X^{(5)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{input_v3_3.pdf}}%
    \put(0.47470628,0.35989148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17628055\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{input_v3_3.pdf}}%
    \put(0.67283759,0.36452553){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17628055\unitlength}\raggedright $X^{(1)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{input_v3_3.pdf}}%
    \put(0.67071178,0.52842327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17628055\unitlength}\raggedright $X^{(4)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{input_v3_3.pdf}}%
    \put(0.03948189,0.33734016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.49405253\unitlength}\raggedright $I^{[1]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{input_v3_3.pdf}}%
    \put(0.6691855,0.68445148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.49405253\unitlength}\raggedright $I^{[2]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{input_v3_3.pdf}}%
    \put(0.466199,0.50683932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.49405253\unitlength}\raggedright $I^{[3]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{input_v3_3.pdf}}%
    \put(0.24974465,0.5054577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.49405253\unitlength}\raggedright $I^{[4]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{input_v3_3.pdf}}%
    \put(0.25161028,0.1569019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.49405253\unitlength}\raggedright $I^{[5]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{input_v3_3.pdf}}%
    \put(0.87180924,0.52793966){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.49405253\unitlength}\raggedright $I^{[5]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{input_v3_3.pdf}}%
  \end{picture}%
\endgroup%


==> input_v3_8.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'input_v3_8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{85.78285578bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.47800642)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{input_v3_8.pdf}}%
    \put(0.12573587,0.19626685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30833127\unitlength}\raggedright $E^{[5]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{input_v3_8.pdf}}%
    \put(0.12326901,0.71495478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32050423\unitlength}\raggedright $E^{[3]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{input_v3_8.pdf}}%
    \put(0.12646126,1.24529101){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31177362\unitlength}\raggedright $E^{[1]}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{input_v3_8.pdf}}%
    \put(0.10477696,0.97731568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.03497309\unitlength}\raggedright $X^{(2)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{input_v3_8.pdf}}%
    \put(0.10477696,0.45446061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.03497309\unitlength}\raggedright $X^{(5)}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{input_v3_8.pdf}}%
    \put(0.02395814,1.42479009){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.07249264\unitlength}\raggedright $\mathcal{P}(1,5)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{input_v3_8.pdf}}%
    \put(0.52947704,1.17683207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.07249264\unitlength}\raggedright $\mathscr{C}$\end{minipage}}}%
    \put(0.65162578,0.81153808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.03497309\unitlength}\raggedright $\mathcal{B}^{(2)}_{\{3,2\}}$\end{minipage}}}%
    \put(0.63701251,0.27477987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.03497309\unitlength}\raggedright $\mathcal{B}^{(5)}_{\{2,2\}}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{input_v3_8.pdf}}%
  \end{picture}%
\endgroup%


==> wiki_setup_v1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wiki_setup_v1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{137.90080153bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91254439)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{wiki_setup_v1.pdf}}%
    \put(0.0816084,0.33021936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14951104\unitlength}\raggedright $[b]$\end{minipage}}}%
    \put(0.67000877,0.47162526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14951104\unitlength}\raggedright $[t]$\end{minipage}}}%
    \put(0.2520713,0.84145656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14951104\unitlength}\raggedright $[z]$\end{minipage}}}%
    \put(0.27432127,0.33514781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32214536\unitlength}\raggedright $X_{[b],[z]}^{(2)}\end{minipage}}}%
    \put(0.6282085,0.33514781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32214536\unitlength}\raggedright $X_{[b],[t]}^{(3)}$\end{minipage}}}%
    \put(0.27506573,0.70497911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32214536\unitlength}\raggedright $X_{[t],[z]}^{(1)}$\end{minipage}}}%
    \put(0.08433129,0.68208883){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14951104\unitlength}\raggedright $[t]$\end{minipage}}}%
  \end{picture}%
\endgroup%

